Navigating the Noise: A CBF Approach for Nonlinear Control with Integral Constraints

Many physical phenomena involving mobile agents involve time-varying scalar fields, e.g., quadrotors that emit noise. As a consequence, agents can influence and can be influenced by various environmental factors such as noise. This paper delves into the challenges of controlling such agents, focusing on scenarios where we would like to prevent excessive accumulation of some quantity over select regions and extended trajectories. We use quadrotors that emit noise as a primary example, to regulate the trajectory of such agents in the presence of obstacles and noise emitted by the aerial vehicles themselves. First, we consider constraints that are defined over accumulated quantities, i.e functionals of the entire trajectory, as opposed to those that depend solely on the current state as in traditional Higher order Control Barrier Functions (HOCBF). Second, we propose a method to extend constraints from individual points to lines and sets by using efficient over-approximations. The efficacy of the implemented strategies is verified using simulations. Although we use quadrotors as an example, the same principles can equally apply to other scenarios, such as light emission microscopy or vehicle pollution dispersion. The technical contribution of this paper is twofold.

==> preamble/quotes.txt <==
I love deadlines. I like the whooshing sound they make as they fly by.|Douglas Adams via brainyquote.com
A common mistake that people make when trying to design something completely foolproof is to underestimate the ingenuity of complete fools.|Douglas Adams via brainyquote.com
I seldom end up where I wanted to go, but almost always end up where I need to be.|Douglas Adams via brainyquote.com
In order to fly, all one must do is simply miss the ground.|Douglas Adams
Time is an illusion. Lunchtime doubly so.|Douglas Adams via brainyquote.com
What did you ASK at school today?|Richard P. Feynman
If you want to learn something, read about it. If you want to understand something, write about it. If you want to master something, teach it.|Yogi Bhajan
In theory, there is no difference between theory and practice. But in practice, there is.|Benjamin Brewster via goodreads.com
Every now and then a man's mind is stretched by a new idea or sensation, and never shrinks back to its former dimensions.|Oliver Wendell Holmes Sr. via goodreads.com
If there's a fifty-fifty chance that something can go wrong, nine out of ten times, it will.|Yogi Berra
There is no elevator to success, you have to take the stairs.|Zig Ziglar via goodreads.com
Perfection is achieved, not when there is nothing more to add, but when there is nothing left to take away.|Antoine de Saint-Exupéry, Airman's Odyssey via goodreads.com
I have only made this letter longer because I have not had the time to make it shorter.|Blaise Pascal, The Provincial Letters via goodreads.com
Kind words don't cost much. Yet they accomplish much.|Blaise Pascal via goodreads.com
The last function of reason is to recognize that there are an infinity of things which surpass it.|Blaise Pascal via goodreads.com
All models are wrong, but some are useful.|George Box

